Germany's nationwide travel experiment in 2022: public transport for 9 Euro per month -- First findings of an empirical study

In spring 2022, the German federal government agreed on a set of policy measures that aimed at reducing households' financial burden resulting from a recent price increase, especially in energy and mobility. These included among others, a nationwide public transport ticket for 9~Euro per month for three months in June, July, and August 2022. In transport policy research this is an almost unprecedented behavioral experiment. It allows us to study not only behavioral responses in mode choice and induced demand but also to assess the effectiveness of these instruments. We observe this natural experiment with a three-wave survey and a smartphone-based travel diary with passive tracking on an initial sample of 2,261 participants with a focus on the Munich metropolitan region. This area is chosen as it offers a variety of mode options with a dense and far-reaching public transport network that even provides good access to many leisure destinations. The app has been providing data from 756 participants until the end of September, the three-wave survey by 1,402, and the app and the three waves by 637 participants. In this paper, we report on the study design, the recruitment and study participation as well as the impacts of the policy measures on the self-reported and app-observed travel behavior; we present results on consumer choices for a successor ticket to the 9-Euro-Ticket that started in May 2023. We find a substantial shift in the modal share towards public transport from the car in our sample during the 9-Euro-Ticket period in travel distance (around 5 %) and in trip frequency (around 7 %). The mobility outcomes of the 9-Euro-Ticket however provide evidence that cheap public transport as a policy instrument does not suffice to incentive sustainable travel behavior choices and that other policy instruments are required in addition.

==> FIGURES/booktabs.txt <==
-----------------------------------------
                      (1)                
             max_wtp~o_w2                
-----------------------------------------
0.extern_p~l            0             (.)
1.extern_p~l       -6.259*        (-2.44)
1.gender                0             (.)
2.gender            0.123          (0.04)
3.gender           -13.82**       (-2.63)
1.income_net            0             (.)
2.income_net        11.13**        (3.06)
3.income_net        13.61***       (3.81)
4.income_net        15.68***       (3.67)
1.agecat                0             (.)
2.agecat            3.576          (0.95)
3.agecat            1.664          (0.40)
4.agecat            4.408          (0.99)
5.agecat           -2.224         (-0.57)
6.agecat           -0.924         (-0.21)
7.agecat            5.483          (0.51)
0.carfreq               0             (.)
1.carfreq           1.567          (0.43)
0.ptfreq                0             (.)
1.ptfreq            16.41***       (5.51)
0.urban                 0             (.)
1.urban            -5.656         (-1.95)
_cons               32.99***       (6.57)
-----------------------------------------
N                    1348                
-----------------------------------------
t statistics in parentheses
* p<0.05, ** p<0.01, *** p<0.001


==> FIGURES/tex.txt <==
-----------------------------------------
                      (1)                
             max_wtp~o_w2                
-----------------------------------------
0.extern_p~l            0             (.)
1.extern_p~l       -6.259*        (-2.44)
1.gender                0             (.)
2.gender            0.123          (0.04)
3.gender           -13.82**       (-2.63)
1.income_net            0             (.)
2.income_net        11.13**        (3.06)
3.income_net        13.61***       (3.81)
4.income_net        15.68***       (3.67)
1.agecat                0             (.)
2.agecat            3.576          (0.95)
3.agecat            1.664          (0.40)
4.agecat            4.408          (0.99)
5.agecat           -2.224         (-0.57)
6.agecat           -0.924         (-0.21)
7.agecat            5.483          (0.51)
0.carfreq               0             (.)
1.carfreq           1.567          (0.43)
0.ptfreq                0             (.)
1.ptfreq            16.41***       (5.51)
0.urban                 0             (.)
1.urban            -5.656         (-1.95)
_cons               32.99***       (6.57)
-----------------------------------------
N                    1348                
-----------------------------------------
t statistics in parentheses
* p<0.05, ** p<0.01, *** p<0.001

